On the Relationship Between Network Topology and Throughput in Mesh Optical Networks

The relationship between topology and network throughput of arbitrarily-connected mesh networks is studied. Taking into account nonlinear channel properties, it is shown that throughput decreases logarithmically with physical network size with minor dependence on network ellipticity.

==> figures/banana_sumt-1.tsv <==
1.7	278561.66016703
1.8	280144.848257621
2	280986.168998218
2.2	281463.203929875
2.4	281922.332231427
2.6	282296.630028287
2.8	282461.24011705
3	282568.34214054


==> figures/banana_sumt-2.tsv <==
1.7	244220.141251304
1.8	245709.041513441
2	246993.181232669
2.2	248003.871584365
2.4	248988.782384374
2.6	250210.284765223
2.8	250816.71826402
3	247334.934254871


==> figures/banana_sumt-3.tsv <==
1.7	322352.713591704
1.8	322987.80541521
2	323844.23314318
2.2	324695.780177
2.4	325809.000910656
2.6	326982.89962576
2.8	328251.158761232
3	327489.281339571


==> figures/banana_t-1.tsv <==
1.7	281.194935330996
1.8	281.978689319593
2	283.131457636142
2.2	284.230620027866
2.4	285.630850795428
2.6	287.553264789855
2.8	290.289304523883
3	294.33051368491


==> figures/banana_t-2.tsv <==
1.7	271.451720177743
1.8	272.254313474736
2	273.470810990455
2.2	274.567135819444
2.4	275.938915231181
2.6	277.803269549391
2.8	280.317457753467
3	283.868122476983


==> figures/banana_t-3.tsv <==
1.7	293.398774352812
1.8	294.082168265439
2	295.156789647948
2.2	296.156355503844
2.4	297.50872401997
2.6	299.34090847958
2.8	301.908158091956
3	305.710842197581


==> figures/banana_w-1.tsv <==
1.7	9
1.8	9
2	9
2.2	9
2.4	9
2.6	9
2.8	9
3	9


==> figures/banana_w-2.tsv <==
1.7	12
1.8	12
2	12
2.2	12
2.4	12
2.6	12
2.8	12
3	12


==> figures/banana_w-3.tsv <==
1.7	10.0451063911989
1.8	10.1022987262685
2	10.0995975698814
2.2	10.0791927341942
2.4	10.0429464717391
2.6	9.98492021024658
2.8	9.89020603327928
3	9.74897026501576


==> figures/dist-1.tsv <==
x	y
390	0.0476190476190476
421.3	0
452.6	0
483.9	0
515.2	0
546.5	0.0952380952380952
577.8	0
609.1	0.0476190476190476
640.4	0
671.7	0
703	0
734.3	0
765.6	0
796.9	0
828.2	0
859.5	0.0952380952380952
890.8	0
922.1	0
953.4	0
984.7	0
1016	0.142857142857143
1047.3	0
1078.6	0
1109.9	0.0476190476190476
1141.2	0
1172.5	0.0476190476190476
1203.8	0
1235.1	0
1266.4	0.0476190476190476
1297.7	0
1329	0
1360.3	0
1391.6	0
1422.9	0.0476190476190476
1454.2	0
1485.5	0
1516.8	0.0952380952380952
1548.1	0
1579.4	0
1610.7	0
1642	0
1673.3	0
1704.6	0
1735.9	0
1767.2	0
1798.5	0
1829.8	0.0476190476190476
1861.1	0
1892.4	0
1923.7	0
1955	0
1986.3	0
2017.6	0
2048.9	0
2080.2	0
2111.5	0
2142.8	0.0476190476190476
2174.1	0
2205.4	0
2236.7	0
2268	0
2299.3	0
2330.6	0
2361.9	0
2393.2	0
2424.5	0
2455.8	0.0476190476190476
2487.1	0
2518.4	0
2549.7	0
2581	0
2612.3	0.0476190476190476
2643.6	0
2674.9	0
2706.2	0
2737.5	0
2768.8	0
2800.1	0
2831.4	0
2862.7	0
2894	0
2925.3	0
2956.6	0.0476190476190476
2987.9	0
3019.2	0
3050.5	0
3081.8	0
3113.1	0
3144.4	0
3175.7	0
3207	0
3238.3	0
3269.6	0
3300.9	0
3332.2	0
3363.5	0
3394.8	0
3426.1	0
3457.4	0
3488.7	0.0476190476190476
3520	0.0476190476190476


==> figures/dist-2.tsv <==
400	0.0627757784640963
431.515151515152	0.0680099935648618
463.030303030303	0.0731705872449187
494.545454545455	0.0782224916096493
526.060606060606	0.0831407162263708
557.575757575758	0.0879103005893313
589.090909090909	0.0925251716616497
620.606060606061	0.0969859960590089
652.121212121212	0.101297237847736
683.636363636364	0.105463736216138
715.151515151515	0.10948718777393
746.666666666667	0.11336294479576
778.181818181818	0.117077517605759
809.69696969697	0.120607097324011
841.212121212121	0.123917301984593
872.727272727273	0.126964208207394
904.242424242424	0.12969658002329
935.757575757576	0.132059065747987
967.272727272727	0.13399602156284
998.787878787879	0.135455551506711
1030.30303030303	0.136393336747113
1061.81818181818	0.136775863810898
1093.33333333333	0.136582745913269
1124.84848484848	0.135807951019795
1156.36363636364	0.134459887524511
1187.87878787879	0.132560434102686
1219.39393939394	0.130143115954784
1250.90909090909	0.127250710472322
1282.42424242424	0.12393260223859
1313.93939393939	0.12024219804466
1345.45454545455	0.116234662019316
1376.9696969697	0.111965149690857
1408.48484848485	0.107487622388756
1440	0.10285422583079
1471.51515151515	0.0981151337929444
1503.0303030303	0.0933187007060557
1534.54545454545	0.0885117420989699
1566.06060606061	0.0837397695842058
1597.57575757576	0.0790470428443701
1629.09090909091	0.0744763560651755
1660.60606060606	0.0700685394848643
1692.12121212121	0.0658617170019185
1723.63636363636	0.0618904085775395
1755.15151515152	0.0581845950054421
1786.66666666667	0.0547688697727255
1818.18181818182	0.0516617892243057
1849.69696969697	0.0488755022132545
1881.21212121212	0.0464157000844942
1912.72727272727	0.0442818842562967
1944.24242424242	0.0424679085638372
1975.75757575758	0.0409627223889141
2007.27272727273	0.0397512220546012
2038.78787878788	0.0388151135703444
2070.30303030303	0.0381336991207377
2101.81818181818	0.0376845205289897
2133.33333333333	0.0374438218234743
2164.84848484848	0.0373868257064056
2196.36363636364	0.0374878505707441
2227.87878787879	0.0377203213349502
2259.39393939394	0.0380567450571548
2290.90909090909	0.0384687284933053
2322.42424242424	0.0389271084482398
2353.93939393939	0.0394022476646313
2385.45454545455	0.0398645216108026
2416.9696969697	0.0402849889047981
2448.48484848485	0.0406362052990347
2480	0.040893113456527
2511.51515151515	0.041033922869853
2543.0303030303	0.0410408894388849
2574.54545454545	0.0409009135491655
2606.06060606061	0.0406058976706475
2637.57575757576	0.0401528359143961
2669.09090909091	0.0395436432918155
2700.60606060606	0.0387847654499586
2732.12121212121	0.0378866345449966
2763.63636363636	0.0368630492129941
2795.15151515152	0.0357305541394273
2826.66666666667	0.0345078781062549
2858.18181818182	0.0332154619034913
2889.69696969697	0.0318750745691339
2921.21212121212	0.0305094846656985
2952.72727272727	0.0291421292544363
2984.24242424242	0.0277967121445293
3015.75757575758	0.026496667835807
3047.27272727273	0.0252644484085108
3078.78787878788	0.0241206245371483
3110.30303030303	0.0230828333891506
3141.81818181818	0.022164648361325
3173.33333333333	0.0213744809207799
3204.84848484848	0.0207146465960416
3236.36363636364	0.0201807307128127
3267.87878787879	0.0197613728560822
3299.39393939394	0.0194385534509109
3330.90909090909	0.0191884154385533
3362.42424242424	0.0189825952800213
3393.93939393939	0.018789978310917
3425.45454545455	0.0185787418535765
3456.9696969697	0.0183185125173969
3488.48484848485	0.017982446815502
3520	0.0175490489053422


==> figures/dummy.tsv <==
2	1

==> figures/scale_sumt-1.tsv <==
640	354883.004548993
1040	312913.489529275
1440	285096.05223636
1840	264980.481057741
2240	248032.422502631
2640	234496.783647468
3040	222779.919088722


==> figures/scale_sumt-2.tsv <==
640	304295.765299
1040	267954.184176806
1440	243716.187245777
1840	226222.535664213
2240	211394.962495045
2640	199557.22310831
3040	189261.020421972


==> figures/scale_sumt-3.tsv <==
640	412667.580550762
1040	364323.489476492
1440	332024.935567911
1840	308646.64156109
2240	289324.743201762
2640	273386.257271402
3040	259873.474734345


==> figures/scale_t-1.tsv <==
640	355.909659958801
1040	314.245814680662
1440	287.496636732703
1840	268.811643210726
2240	252.167088886308
2640	239.783233302208
3040	228.934131387207


==> figures/scale_t-2.tsv <==
640	339.473093084964
1040	299.197296117593
1440	273.351408883535
1840	255.162187786295
2240	239.167177972244
2640	227.012970651469
3040	216.642165042908


==> figures/scale_t-3.tsv <==
640	373.342509755848
1040	330.036455978003
1440	302.199007365892
1840	282.821132912344
2240	265.464518024183
2640	252.764333652488
3040	241.419503171045


==> figures/scale_w-1.tsv <==
640	9
1040	9
1440	9
1840	9
2240	9
2640	9
3040	9


==> figures/scale_w-2.tsv <==
640	12
1040	12
1440	12
1840	12
2240	12
2640	12
3040	12


==> figures/scale_w-3.tsv <==
640	10.1463744597543
1040	10.1313766787399
1440	10.0823643698423
1840	10.0128305437545
2240	9.98759233721185
2640	9.92073586422328
3040	9.86493263073091

